Multichannel Conformal Blocks for Polygon Wilson Loops

We introduce the notion of Multichannel Conformal Blocks relevant for the Operator Product Expansion for Null Polygon Wilson loops with more than six edges. As an application of these, we decompose the one loop heptagon Wilson loop and predict the value of its two loop OPE discontinuities. At the functional level, the OPE discontinuities are roughly half of the full result. Using symbols they suffice to predict the full two loop result. We also present several new predictions for the heptagon result at any loop order.

==> MultiChannel.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MultiChannel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1419.91933594pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.68336683)%
    \put(0,0){\includegraphics[width=\unitlength]{MultiChannel.pdf}}%
    \put(0.2019639,0.21468836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red}Y_1$}}}%
    \put(-0.00086453,0.30483432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{blue}Y_2$}}}%
    \put(0.22450039,0.38371204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red}Y_3$}}}%
    \put(0.26281242,0.54146748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red}Y_5$}}}%
    \put(0.01040372,0.46258976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{blue}Y_4$}}}%
    \put(0.74863539,0.44362774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Top}$}}}%
    \put(0.10256993,0.00331226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(a)$}}}%
    \put(0.76739641,0.00331226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(b)$}}}%
  \end{picture}%
\endgroup


==> r1loop.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'r1loop.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{830.56201172pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.67532585)%
    \put(0,0){\includegraphics[width=\unitlength]{r1loop.pdf}}%
    \put(-0.0012006,0.36645981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16528784\unitlength}\raggedright $\tilde r_{U(1)} $\end{minipage}}}%
    \put(0.63451352,0.36645981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16528784\unitlength}\raggedright $=$\end{minipage}}}%
  \end{picture}%
\endgroup

